Explaining the extended GeV gamma-ray emission adjacent to HESS J1825-137

HESS J1825-137 is one of the most powerful and luminous TeV gamma-ray pulsar wind nebulae (PWN). To the south of HESS J1825-137, Fermi-LAT observation revealed a new region of GeV gamma-ray emission with three apparent peaks (termed here, GeV-ABC). This study presents interstellar medium (ISM) data and spectral energy distribution (SED) modelling towards the GeV emission to understand the underlying particle acceleration. We considered several particle accelerator scenarios - the PWN associated with HESS J1825-137, the progenitor SNR also associated with HESS J1825-137, plus the gamma-ray binary system LS\,5039. It was found that the progenitor SNR of HESS J1825-137 has insufficient energetics to account for all GeV emission. GeV-ABC may be a reflection of an earlier epoch in the history of the PWN associated with HESS\,1825-137, assuming fast diffusion perhaps including advection. LS\,5039 cannot meet the required energetics to be the source of particle acceleration. A combination of HESS J1825-137 and LS 5039 could be plausible sources.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
